Mass segregation and velocity dispersion as evidence for a dark star cluster

A dark star cluster (DSC) is a system in which the cluster potential is dominated by stellar remnants, such as black holes and neutron stars having larger masses than the long-lived low-mass stars. Due to mass segregation, these remnants are located in the central region of the cluster and form a dark core. We expect that at a few kpc from the Galactic centre, the efficient evaporation of the lower-mass stars caused by the strong tidal force exposes the dark core, because the dynamical properties of the DSC are dominated by the remnants. Due to the invisibility of the remnants, finding a DSC by observation is challenging. In this project, we use $N$-body simulations to obtain models of DSCs and try to discern observables that signify a DSC. We consider four observables: the mass spectrum, the observational mass density profile, the observational velocity dispersion profile and the mass segregation. The models show that a DSC typically exhibits two distinct characteristics: for a given mass in stars and a given half-light radius the expected velocity dispersion is underestimated when only visible stars are considered, and there is a lack of measurable mass segregation among the stars. These properties can be helpful for finding DSCs in observational data, such as the Gaia catalogue.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
